Lie (super)algebras generated by reflections in finite reflection groups of exceptional type

Using a mixture of theoretical tools and computer calculations, we describe the Lie subalgebras and the Lie sub-superalgebras generated by the sets of reflections in the group algebras of the exceptional finite reflection groups.

==> GAP_code_for_arXiv/LA-E6-inductive-calculations.txt <==
rank := 6;;					# Set to 6 for E6
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type E6
Print("Size(G) = ",Size(G),"\n");
GensG := GeneratorsOfGroup(G);;

GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type D5
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;
Print("Constructing character table for H \n");
CharTableH := CharacterTable(H);;
IrrH := Irr(CharTableH);;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H

# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie algebra generated by the set of reflections in G.
# Let h be the Lie algebra generated by the set of reflections in H.
# For each simple G-module V, let gV be the semisimple part of the image of g in End(V).
# For each simple G-module V, let hV be the semisimple part of the image of h in End(V).
#
# Determines if gV is simple via the criterion of Lemma 2.3.2.
# Simultaneously determines the quantities 2*rk(hV) and 4*rk(hV) for comparison to dim(V).

# Indices in IrrG of all exterior powers of the reflection representation of G
ExtPwrsRflRepGIndxs := Flat(AllExtPowersIrred(rank,CharTableG,IrrG));;

# Indices in IrrH of all exterior powers of the reflection representation of H
ExtPwrsRflRepHIndxs := Flat(AllExtPowersIrred(rank-1,CharTableH,IrrH));;

# Indices in IrrH of the reflection representation V of H and of V*sgn (the highest exterior power of V of dimension > 1).
HReflRepAndDualIndxs := [ExtPwrsRflRepHIndxs[1],ExtPwrsRflRepHIndxs[Size(ExtPwrsRflRepHIndxs)]];

# Indices in IrrH of all exterior powers of the permutation representation of S5 (inflated to D5)
ExtPwrsPermRepIndxs := Flat(AllExtPowersIrred(4,CharTableH,IrrH));;

# Indices in IrrH of the permutation representation V of S5 and of V*sgn (the highest exterior power of V of dimension > 1).
PermRepAndDualIndxs := [ExtPwrsPermRepIndxs[1],ExtPwrsPermRepIndxs[Size(ExtPwrsPermRepIndxs)]];

for GPair in TensorSignPairsG do			# Rank of hV is constant across a GPair, so consider V = GPair[1]
	dimV := IrrG[GPair[1]][1];
	gVSimple := false;
	MultOnehVslFactorDims := [];
	hVLieAlgRank := 0;
	if dimV = 1 then gVSimple := true; fi;		# If dimV=1, then gV is automatically simple.
	
	ResIncludesExtPowerReflRepH := false;		# flag for if V contains an exterior power of the reflection rep for H
	ResIncludesExtPowerPermRep := false;		# flag for if V contains an exterior power of the permutation rep for S5

	TempTensorSignPairsH := ShallowCopy(TensorSignPairsH);

	# Determine if V contains any exterior powers of the reflection rep of H
	for HPair in TensorSignPairsH do
		if ((IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0))
		and not IsEmpty(Intersection(HPair,ExtPwrsRflRepHIndxs)) then
			SubtractSet(TempTensorSignPairsH,[HPair]);
			ResIncludesExtPowerReflRepH := true;
			if IsEqualSet(HPair,HReflRepAndDualIndxs) then Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]); fi;
		fi;
	od;


	# Determine if V contains any exterior powers of the permutation representation of S5
	for HPair in TensorSignPairsH do
		if ((IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0))
		and not IsEmpty(Intersection(HPair,ExtPwrsPermRepIndxs)) then
			SubtractSet(TempTensorSignPairsH,[HPair]);
			ResIncludesExtPowerPermRep := true;
			if IsEqualSet(HPair,PermRepAndDualIndxs) then Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]); fi;
		fi;
	od;


	# TempTensorSignPairsH now excludes any exterior powers of the refl rep of H or the perm rep of S5 that occur in V.
	for HPair in TempTensorSignPairsH do
	# Check if a module from HPair appears in GPair[1]
	if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
		if HPair[1] = HPair[2] then		# Case of osp factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2;
		else # HPair[1] <> HPair[2]		# Case of an sl factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
			if (IrrH[HPair[1]][1] > 2) and ((IrrGtoHDecomp[GPair[1]][HPair[1]] = 1) or (IrrGtoHDecomp[GPair[1]][HPair[2]] = 1)) then
				Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]);
			fi;
		fi;
	fi;
	od;


	if ResIncludesExtPowerReflRepH then
		hVLieAlgRank := hVLieAlgRank + IrrH[ExtPwrsRflRepHIndxs[1]][1]-1;
	fi;


	if ResIncludesExtPowerPermRep then
		hVLieAlgRank := hVLieAlgRank + IrrH[ExtPwrsPermRepIndxs[1]][1]-1;
	fi;


	if Sum(MultOnehVslFactorDims)^2 > dimV then gVSimple := true; fi;


	Print("For G-simples indexed by ",GPair,": simplicity of gV verified: ",gVSimple,"; 2*rk(hV)=",2*hVLieAlgRank,"; dimV=",dimV,"; 4*rk(hV)=",4*hVLieAlgRank,"\n");
od;

Print("Exterior powers of the reflection representation of G are indexed by ", ExtPwrsRflRepGIndxs,"\n");
Print("Exterior powers of the reflection representation of H are indexed by ", ExtPwrsRflRepHIndxs,"\n");

==> GAP_code_for_arXiv/LA-E7-inductive-calculations.txt <==
rank := 7;;					# Set to either 7 or 8
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type En (n=7 or 8)
Print("Size(G) = ",Size(G),"\n");
GensG := GeneratorsOfGroup(G);;

GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type E_{n-1}
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;
Print("Constructing character table for H \n");
CharTableH := CharacterTable(H);;
IrrH := Irr(CharTableH);;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H

# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie algebra generated by the set of reflections in G.
# Let h be the Lie algebra generated by the set of reflections in H.
# For each simple G-module V, let gV be the semisimple part of the image of g in End(V).
# For each simple G-module V, let hV be the semisimple part of the image of h in End(V).
#
# Determines if gV is simple via the criterion of Lemma 2.3.2.
# Simultaneously determines the quantities 2*rk(hV) and 4*rk(hV) for comparison to dim(V).

# Indices in IrrG of all exterior powers of the reflection representation of G
ExtPwrsRflRepGIndxs := Flat(AllExtPowersIrred(rank,CharTableG,IrrG));;

# Indices in IrrH of all exterior powers of the reflection representation of H
ExtPwrsRflRepHIndxs := Flat(AllExtPowersIrred(rank-1,CharTableH,IrrH));;

# Indices in IrrH of the reflection representation V of H and of V*sgn (the highest exterior power of V of dimension > 1).
HReflRepAndDualIndxs := [ExtPwrsRflRepHIndxs[1],ExtPwrsRflRepHIndxs[Size(ExtPwrsRflRepHIndxs)]];

for GPair in TensorSignPairsG do			# Rank of hV is constant across a GPair, so consider V = GPair[1]
	dimV := IrrG[GPair[1]][1];
	gVSimple := false;
	MultOnehVslFactorDims := [];
	hVLieAlgRank := 0;
	if dimV = 1 then gVSimple := true; fi;		# If dimV=1, then gV is automatically simple.
	
	ResIncludesExtPowerReflRepH := false;		# flag for if V contains an exterior power of the reflection rep for H

	TempTensorSignPairsH := ShallowCopy(TensorSignPairsH);

	# Determine if V contains any exterior powers of the reflection rep of H
	for HPair in TensorSignPairsH do
		if ((IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0))
		and not IsEmpty(Intersection(HPair,ExtPwrsRflRepHIndxs)) then
			SubtractSet(TempTensorSignPairsH,[HPair]);
			ResIncludesExtPowerReflRepH := true;
			if IsEqualSet(HPair,HReflRepAndDualIndxs) then Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]); fi;
		fi;
	od;


	# TempTensorSignPairsH now excludes any exterior powers of the refl rep of H that occur in V.
	for HPair in TempTensorSignPairsH do
	# Check if a module from HPair appears in GPair[1]
	if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
		if HPair[1] = HPair[2] then		# Case of osp factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2;
		else # HPair[1] <> HPair[2]		# Case of an sl factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
			if (IrrH[HPair[1]][1] > 2) and ((IrrGtoHDecomp[GPair[1]][HPair[1]] = 1) or (IrrGtoHDecomp[GPair[1]][HPair[2]] = 1)) then
				Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]);
			fi;
		fi;
	fi;
	od;

	if ResIncludesExtPowerReflRepH then
		hVLieAlgRank := hVLieAlgRank + IrrH[ExtPwrsRflRepHIndxs[1]][1]-1;
	fi;

	if Sum(MultOnehVslFactorDims)^2 > dimV then gVSimple := true; fi;


	Print("For G-simples indexed by ",GPair,": simplicity of gV verified: ",gVSimple,"; 2*rk(hV)=",2*hVLieAlgRank,"; dimV=",dimV,"; 4*rk(hV)=",4*hVLieAlgRank,"\n");
od;

Print("Exterior powers of the reflection representation of G are indexed by ", ExtPwrsRflRepGIndxs,"\n");
Print("Exterior powers of the reflection representation of H are indexed by ", ExtPwrsRflRepHIndxs,"\n");

==> GAP_code_for_arXiv/LA-E8-inductive-calculations.txt <==
rank := 8;;					# Set to either 7 or 8
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type En (n=7 or 8)
Print("Size(G) = ",Size(G),"\n");
GensG := GeneratorsOfGroup(G);;

GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type E_{n-1}
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;
Print("Constructing character table for H \n");
CharTableH := CharacterTable(H);;
IrrH := Irr(CharTableH);;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H

# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie algebra generated by the set of reflections in G.
# Let h be the Lie algebra generated by the set of reflections in H.
# For each simple G-module V, let gV be the semisimple part of the image of g in End(V).
# For each simple G-module V, let hV be the semisimple part of the image of h in End(V).
#
# Determines if gV is simple via the criterion of Lemma 2.3.2.
# Simultaneously determines the quantities 2*rk(hV) and 4*rk(hV) for comparison to dim(V).

# Indices in IrrG of all exterior powers of the reflection representation of G
ExtPwrsRflRepGIndxs := Flat(AllExtPowersIrred(rank,CharTableG,IrrG));;

# Indices in IrrH of all exterior powers of the reflection representation of H
ExtPwrsRflRepHIndxs := Flat(AllExtPowersIrred(rank-1,CharTableH,IrrH));;

# Indices in IrrH of the reflection representation V of H and of V*sgn (the highest exterior power of V of dimension > 1).
HReflRepAndDualIndxs := [ExtPwrsRflRepHIndxs[1],ExtPwrsRflRepHIndxs[Size(ExtPwrsRflRepHIndxs)]];

for GPair in TensorSignPairsG do			# Rank of hV is constant across a GPair, so consider V = GPair[1]
	dimV := IrrG[GPair[1]][1];
	gVSimple := false;
	MultOnehVslFactorDims := [];
	hVLieAlgRank := 0;
	if dimV = 1 then gVSimple := true; fi;		# If dimV=1, then gV is automatically simple.
	
	ResIncludesExtPowerReflRepH := false;		# flag for if V contains an exterior power of the reflection rep for H

	TempTensorSignPairsH := ShallowCopy(TensorSignPairsH);

	# Determine if V contains any exterior powers of the reflection rep of H
	for HPair in TensorSignPairsH do
		if ((IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0))
		and not IsEmpty(Intersection(HPair,ExtPwrsRflRepHIndxs)) then
			SubtractSet(TempTensorSignPairsH,[HPair]);
			ResIncludesExtPowerReflRepH := true;
			if IsEqualSet(HPair,HReflRepAndDualIndxs) then Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]); fi;
		fi;
	od;


	# TempTensorSignPairsH now excludes any exterior powers of the refl rep of H that occur in V.
	for HPair in TempTensorSignPairsH do
	# Check if a module from HPair appears in GPair[1]
	if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
		if HPair[1] = HPair[2] then		# Case of osp factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2;
		else # HPair[1] <> HPair[2]		# Case of an sl factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
			if (IrrH[HPair[1]][1] > 2) and ((IrrGtoHDecomp[GPair[1]][HPair[1]] = 1) or (IrrGtoHDecomp[GPair[1]][HPair[2]] = 1)) then
				Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]);
			fi;
		fi;
	fi;
	od;

	if ResIncludesExtPowerReflRepH then
		hVLieAlgRank := hVLieAlgRank + IrrH[ExtPwrsRflRepHIndxs[1]][1]-1;
	fi;

	if Sum(MultOnehVslFactorDims)^2 > dimV then gVSimple := true; fi;


	Print("For G-simples indexed by ",GPair,": simplicity of gV verified: ",gVSimple,"; 2*rk(hV)=",2*hVLieAlgRank,"; dimV=",dimV,"; 4*rk(hV)=",4*hVLieAlgRank,"\n");
od;

Print("Exterior powers of the reflection representation of G are indexed by ", ExtPwrsRflRepGIndxs,"\n");
Print("Exterior powers of the reflection representation of H are indexed by ", ExtPwrsRflRepHIndxs,"\n");

==> GAP_code_for_arXiv/LA-F4-block-calculations.txt <==
Read("LOAD-FIRST.txt");

L := SimpleLieAlgebra("F",4,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type F4
GensG := GeneratorsOfGroup(G);;

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;


# Block calculations for Theorem 3.4.3.

# Find positions of the degree-12 character IrrG.
DimTwelve := Position(List(IrrG, chi -> chi[1]),12);;
Print("The 12-dimensional module is indexed by ",DimTwelve,"\n");

Print("Computing image of Lie algebra in End(V) for the 12-dimensional simple V.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimTwelve]]);


# Find positions of the degree-16 character IrrG.
DimSixteen := Position(List(IrrG, chi -> chi[1]),16);;
Print("The 16-dimensional module is indexed by ",DimSixteen,"\n");

Print("Computing image of Lie algebra in End(V) for the 16-dimensional simple V.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimSixteen]]);


# Compute total dimension of the Lie algebra generated by the reflections in F4.
#
# DimLieAlgebraByGens(GensG);
#
# or call the following
#
# DimTypeTnLieAlgebra("F",4);

==> GAP_code_for_arXiv/LA-F4-inductive-calculations.txt <==
L := SimpleLieAlgebra("F",4,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type F4
Print("Size(G) = ",Size(G),"\n");
GensG := GeneratorsOfGroup(G);;

GensH := List([2..4],i->GensG[i]);;
# GensH := List([1,3,4],i->GensG[i]);;		# "other" copy of B3 in F4
H := Subgroup(G,GensH);;			# Construct subgroup of type B3
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;
Print("Constructing character table for H \n");
CharTableH := CharacterTable(H);;
IrrH := Irr(CharTableH);;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H

# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie algebra generated by the set of reflections in G.
# Let h be the Lie algebra generated by the set of reflections in H.
# For each simple G-module V, let gV be the semisimple part of the image of g in End(V).
# For each simple G-module V, let hV be the semisimple part of the image of h in End(V).
#
# Determines if gV is simple via the criterion of Lemma 2.3.2.
# Simultaneously determines the quantities 2*rk(hV) and 4*rk(hV) for comparison to dim(V).

SelfDualFourDimRep := [];;

for GPair in TensorSignPairsG do			# Rank of hV is constant across modules in a GPair
	dimV := IrrG[GPair[1]][1];
	gVSimple := false;
	MultOnehVslFactorDims := [];
	hVLieAlgRank := 0;
	if dimV = 1 then gVSimple := true; fi;		# If dimV=1, then gV is automatically simple.
	if (dimV = 4) and (GPair[1] = GPair[2]) then Add(SelfDualFourDimRep,Position(IrrG,IrrG[GPair[1]])); fi;

	for HPair in TensorSignPairsH do
	# Check if a module from HPair appears in GPair[1]
	if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
		if HPair[1] = HPair[2] then		# Case of osp factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2;
		else # HPair[1] <> HPair[2]		# Case of an sl factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
			if (IrrH[HPair[1]][1] > 2) and ((IrrGtoHDecomp[GPair[1]][HPair[1]] = 1) or (IrrGtoHDecomp[GPair[1]][HPair[2]] = 1)) then
				Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]);
			fi;
		fi;
	fi;
	od;
	if Sum(MultOnehVslFactorDims)^2 > dimV then gVSimple := true; fi;

	Print("For G-simples indexed by ",GPair,": simplicity of gV verified: ",gVSimple,"; 2*rk(hV)=",2*hVLieAlgRank,"; dimV=",dimV,"; 4*rk(hV)=",4*hVLieAlgRank,"\n");
od;

ExtPowersReflRep := Flat(AllExtPowersIrred(4,CharTableG,IrrG));;

for chi in IrrG do
	if chi[1] = 1 and Sum(List(GensG,g -> g^chi )) = 0 then 
		NontrivNonsignLinChar := chi;
		break;
	fi;
od;

NontrivNonsignLinCharIndex := [Position(IrrG,NontrivNonsignLinChar)];;

Print("A nontrivial linear character that is not the sign representation is indexed by ", NontrivNonsignLinCharIndex,"\n");
Print("Exterior powers of the reflection representation are indexed by ", ExtPowersReflRep,"\n");

OtherModules := List(ExtPowersReflRep, ExtPowerIndex -> Position(IrrG,IrrG[ExtPowerIndex]*NontrivNonsignLinChar));;

Print("The translates of those exterior powers by the non-sign character are ",OtherModules,"\n");


==> GAP_code_for_arXiv/LA-H3-calculations.txt <==
Read("LOAD-FIRST.txt");

DimLieAlgebraByGens(H3Gens);

==> GAP_code_for_arXiv/LA-H4-block-calculations.txt <==
Read("LOAD-FIRST.txt");

GensG := H4Gens;;
G := Group(GensG);; 					# Construct Coxeter group of type H4

Print("Constructing character table for H4.\n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;


# Calculations for Lemma 3.2.2.

# Find positions of the two degree-8 characters in IrrG.
DimEightModules := Positions(List(IrrG, chi -> chi[1]),8);;
Print("The 8-dimensional modules are indexed by ",DimEightModules,"\n");

Print("Computing image of Lie algebra in End(V1) for first 8-dimensional simple V1.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimEightModules[1]]]);

Print("Computing image of Lie algebra in End(V2) for second 8-dimensional simple V2.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimEightModules[2]]]);

Print("Computing image of Lie algebra in End(V1)+End(V2).\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimEightModules[1]],IrrG[DimEightModules[2]]]);


# Block calculations for Theorem 3.3.3.

# Find positions of the degree-10 characters in IrrW.
DimTen := Position(List(IrrG, chi -> chi[1]),10);;
Print("The 10-dimensional module VTen is indexed by ",DimTen,"\n");

Print("Computing image of Lie algebra in End(VTen).\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimTen]]);

# Find positions of the degree-16 characters V in IrrW such that V*sgn = V.
DimSixteen := Positions(List(IrrG, chi -> chi[1]),16);;
SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
DimSixteenTypeF := [];;
for i in DimSixteen do
	if IrrG[i]*IrrG[SignCharIndexG] = IrrG[i] then Add(DimSixteenTypeF,i); fi;
od;

Print("Computing image of Lie algebra in End(V1) for first 16-dimensional Type F simple V1.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimSixteenTypeF[1]]]);

Print("Computing image of Lie algebra in End(V2) for second 16-dimensional Type F simple V2.\n");
DimLieAlgebraBlocks(GensG,G,[IrrG[DimSixteenTypeF[2]]]);


# Code for completing the inductive calculations of Theorem 3.3.3, relying on restriction to
# the Coxeter group of type H3, are in the file LA-inductive-calculations-for-H4.txt


# Compute total dimension of the Lie algebra generated by the reflections in H4.
# This requires 90-100 hours and a large amount of memory to complete.
#
# DimLieAlgebraByGens(H4Gens);

==> GAP_code_for_arXiv/LA-H4-inductive-calculations.txt <==
rank := 4;;
GensG := H4Gens;;
G := Group(GensG);;				# Construct Coxeter group of type H4

GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type H3

Print("Size(G) = ",Size(G),"\n");
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
CharTableG := CharacterTable(G);;
IrrG := Irr(CharTableG);;
Print("Constructing character table for H \n");
CharTableH := CharacterTable(H);;
IrrH := Irr(CharTableH);;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H

# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie algebra generated by the set of reflections in G.
# Let h be the Lie algebra generated by the set of reflections in H.
# For each simple G-module V, let gV be the semisimple part of the image of g in End(V).
# For each simple G-module V, let hV be the semisimple part of the image of h in End(V).
#
# Determines if gV is simple via the criterion of Lemma 2.3.2.
# Simultaneously determines the quantities 2*rk(hV) and 4*rk(hV) for comparison to dim(V).

for GPair in TensorSignPairsG do			# Rank of hV is constant across modules in a GPair
	dimV := IrrG[GPair[1]][1];
	gVSimple := false;
	MultOnehVslFactorDims := [];			# Dimensions of factors H-module factors for Lemma 2.3.2.
	hVLieAlgRank := 0;
	if dimV = 1 then gVSimple := true; fi;		# If dimV=1, then gV is automatically simple.

	for HPair in TensorSignPairsH do
	# Check if a module from HPair appears in GPair[1]
	if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
		if HPair[1] = HPair[2] then		# Case of osp factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2;
		else # HPair[1] <> HPair[2]		# Case of an sl factor for hV
			hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
			if (IrrH[HPair[1]][1] > 2) and ((IrrGtoHDecomp[GPair[1]][HPair[1]] = 1) or (IrrGtoHDecomp[GPair[1]][HPair[2]] = 1)) then
				Add(MultOnehVslFactorDims,IrrH[HPair[1]][1]);
			fi;
		fi;
	fi;
	od;
	if Sum(MultOnehVslFactorDims)^2 > dimV then gVSimple := true; fi;

	Print("For G-simples indexed by ",GPair,": simplicity of gV verified: ",gVSimple,"; 2*rk(hV)=",2*hVLieAlgRank,"; dimV=",dimV,"; 4*rk(hV)=",4*hVLieAlgRank,"\n");
od;

Print("Exterior powers of the reflection representation, and its Galois twist, indexed by ",AllExtPowersIrred(4,CharTableG,IrrG),"\n");


==> GAP_code_for_arXiv/LOAD-FIRST.txt <==
################################################################################

# AllExtPowersIrred
#
# Inputs:
# dim = dimension of a simple G-module
# CharTableG = CharacterTable(G)
# IrrG = Irr(CharTableG)
#
# Output:
# The algorithm looks for simple modules V of dimension "dim" such that their
# d-th exterior powers, for d in 1..(dim-1), are all irreducible and distinct.
# It is known that the reflection representation of an irreducible finite
# reflection group satisfies this property.
#
# For some Coxeter types, there may be two different initial choices for V that 
# produce the same *sets* of exterior powers; in these cases the list of exterior
# powers is reported only once. There may also be two different simple modules 
# V and W that satisfy the desired condition but produce different lists; this 
# happens for example in Types H3 and H4 for V the reflection representation and 
# for W its twist via the Galois automorphism sqrt(5) -> -sqrt(5).

AllExtPowersIrred := function(dim,CharTableG,IrrG)
	local ExtPowerIrrG, d, IrrGTargetDim, chi, OutputLists, i, list, TempList;

	# Compute exterior powers 1..(dim-1) of the irreducible characters of G.
	# ExtPowerIrrG[d][i] is the character of the d-th exterior power of IrrG[i]
	ExtPowerIrrG := List([1..(dim-1)], d -> AntiSymmetricParts(CharTableG,IrrG,d));;

	# Find simple modules of dimension equal to dim.
	IrrGTargetDim := Positions(List(IrrG,chi -> chi[1]),dim);

	OutputLists := [];

	# For each module of the correct target dimension, check if its exterior powers
	# 1..(dim-1) are distinct simple modules. If yes, return that list of simples.

	for i in IrrGTargetDim do
		if ForAll([1..(dim-1)],d -> IsIrreducibleCharacter(ExtPowerIrrG[d][i])) then
		TempList := List([1..(dim-1)],d->Position(IrrG,ExtPowerIrrG[d][i]));
			if IsDuplicateFree(TempList) then
				if ForAll(OutputLists, list -> IsEmpty(Intersection(list,TempList))) then
				Add(OutputLists,TempList);
				fi;
			fi;
		fi;
	od;

	return OutputLists;
end;

################################################################################

# DimLieAlgebraBlocks
#
# Let W be a finite reflection group generated by the set GensW.
# Let Table be the ordinary character table of W.
# Let IrrW = Irr(Table) be the set of ordinary irreducible characters of W.
# Let g be the Lie subalgebra of QW generated by G.
#
# Function DimLieAlgebraBlocks computes the dimension of the image of g in the
# direct sum of matrix algebras End(V1) + End(V2) + ..., where V1, V2, ..., are the
# simple CW modules admitting the characters specified in the list SelectedIrreps.
#
# The algorithm works by successively computing the dimension of the subspace spanned
# by all Lie brackets of length n. The algorithm terminates when this dimension ceases
# to increase.
#
# Inputs:
# GensW = Generators of group W
# W = Group(GensW)
# SelectedIrreps selected elements from the list IrrW := Irr(CharacterTable(W))
# e.g., SelectedIrreps := [IrrW[3], IrrW[5]]
# n : positive integer such that all SelectedIrreps are defined over the cyclotomic field CF(n)
#
# Output: dimension

DimLieAlgebraBlocks := function(GensW,W,SelectedIrreps)
	local ConjClass, i, g, F, RhoSet, chi, Dims, Gens, TempAlg, r, Alg, d, Mat, V, Vbasis, oldDim, newDim, start, j, Vgens, Time;

	# Construct the union of the conjugacy classes in W of the elements of GensW.
	ConjClass:=[];
	for i in W do for g in GensW do Add(ConjClass, i*g*Inverse(i)); od; od;
	ConjClass:=Unique(ConjClass);

	# Construct irreducible representations for the characters chi in SelectedIrreps.
	RhoSet:=[];
	for chi in SelectedIrreps do Add(RhoSet,IrreducibleRepresentationsDixon(W,chi)); od;

	Dims:=[];
	for chi in SelectedIrreps do Add(Dims,One(W)^chi); od;

	# Construct block diagonal matrices in End(V1) + End(V2) + ... for elements of ConjClass.
	Gens:=[];
	for i in ConjClass do
	    TempAlg:=[];
	    for r in RhoSet do Add(TempAlg,i^r); od;
	    Add(Gens, DirectSumMat(TempAlg));
	    od;

	# Determine common cyclotomic field over which each rho in RhoSet is defined
	# F := DefaultField(Concatenation(Concatenation(Gens)));
	F := DefaultField(Flat(Gens));

	Alg:=[];
	for d in Dims do Add(Alg, MatrixAlgebra(F,d)); od;
	Mat:=DirectSumOfAlgebras(Alg);

	V := Subspace(Mat, Gens);
	Vbasis := Basis(V);
	oldDim := 0;
	newDim := Size(Vbasis);

	start:=Runtime();
	while oldDim < newDim do
		oldDim := newDim;
		Vgens := [];
		for i in Gens do for j in Vbasis do Add(Vgens,i*j-j*i); od; od;
		Vgens:=Unique(Vgens);	    
		V := Subspace(Mat,Concatenation(Vgens,Vbasis));
		Vbasis := Basis(V);
		newDim := Size(Vbasis);
		# Comment the following line to suppress runtimes.
		Print(Runtimes(),"\n");
		Print(newDim,"\n");
	od;

	Time := Runtime() - start;
	Print("Dimension: ", newDim, " Time: ", Time, " ms ","\n");
	return newDim;
end;

# Sample code, assuming GensW has already been specified.

# W:=Group(GensW);;
# Table := CharacterTable(W);;
# IrrW:=Irr(Table);;
# SelectedIrreps := [IrrW[3], IrrW[5]];;

# DimLieAlgebraBlocks(GensW,W,SelectedIrreps);

################################################################################

# DimLieAlgebraByGens
#
# Input: List GensW of reflections generating a finite reflection group W.
#
# Constructs the group W, and computes the dimension of the Lie algebra in QW
# generated by the set of all reflections in W, i.e., generated by all conjugates
# of elements in GensW.
#
# The algorithm works by successively computing the dimension of the subspace spanned
# by all Lie brackets of length n. The algorithm terminates when this dimension ceases
# to increase.

DimLieAlgebraByGens := function(GensW)
	local W, ConjClass, i, g, QW, f, Gens, V, Vbasis, oldDim, newDim, start, Vgens, j, Time;
	W:=Group(GensW);

	# Construct the union of the conjugacy classes in W of the elements of GensW.
	ConjClass:=[];;
	for i in W do for g in GensW do Add(ConjClass, i*g*Inverse(i)); od; od;
	ConjClass := Unique(ConjClass);

	# Construct the group algebra of W over the rationals.
	QW := GroupRing(Rationals,W);
	f := Embedding(W,QW);
	# Gens is the image of ConjClass in the group algebra QW.
	Gens := [];
	for i in ConjClass do Add(Gens,i^f); od;

	V:=Subspace(QW, Gens);
	Vbasis:=Basis(V);
	oldDim := 0;
	newDim := Size(Vbasis);

	start:=Runtime();
	while oldDim < newDim do
		oldDim := newDim;
		Vgens := [];
		for i in Gens do for j in Vbasis do Add(Vgens,i*j-j*i); od; od;
		Vgens:=Unique(Vgens);
		# Comment the following line to suppress runtimes.
		Print(Runtimes(),"\n");
		V := Subspace(QW,Concatenation(Vgens,Vbasis));
		Vbasis := Basis(V);
		newDim := Size(Vbasis);
		# Comment the following line to suppress runtimes.
		Print(Runtimes(),"\n");
		Print(newDim,"\n");
		od;
	Time := Runtime() - start;
	Print("Dimension: ", newDim, " Time: ", Time, " ms ","\n");
	return newDim;
end;

################################################################################

# DimLieSuperAlgebraByGens
#
# Input: List GensW of reflections generating a finite reflection group W.
#
# Constructs the group W, and computes the dimension of the Lie superalgebra in QW
# generated by the set of all reflections in W, i.e., generated by all conjugates
# of elements in GensW.
#
# The algorithm works by successively computing the dimension of the subspace spanned
# by all Lie brackets of length n. The algorithm terminates when this dimension ceases
# to increase.

DimLieSuperAlgebraByGens := function(GensW)
	local W, ConjClass, i, g, QW, f, Gens, V, epsilon, VbasisOdd, VbasisEven, oldDim, newDim, start, Vgens, j, Time;
	W:=Group(GensW);

	# Construct the union of the conjugacy classes in W of the elements of GensW.
	ConjClass:=[];
	for i in W do for g in GensW do Add(ConjClass, i*g*Inverse(i)); od; od;
	ConjClass:=Unique(ConjClass);

	# Construct the group algebra of W over the rationals.
	QW := GroupRing(Rationals,W);
	f := Embedding(W,QW);

	# Gens is the image of ConjClass in the group algebra QW.
	Gens := [];
	for i in ConjClass do Add(Gens,i^f); od;

	V:=Subspace(QW, Gens);
	epsilon:=-1;
	VbasisOdd:=Gens;
	VbasisEven:=[];
	oldDim := 0;
	newDim := Size(VbasisOdd)+Size(VbasisEven);

	start:=Runtime();
	while oldDim < newDim do
		oldDim := newDim;
		Vgens := [];
		if epsilon = -1 then
			for i in Gens do for j in VbasisOdd do Add(Vgens,i*j+j*i); od; od;
			Vgens:=Unique(Vgens);
			# Comment the following line to suppress runtimes.
			Print(Runtimes(),"\n");
			V := Subspace(QW,Concatenation(Vgens,VbasisEven));
			VbasisEven := Basis(V);
			newDim := Size(VbasisOdd)+Size(VbasisEven);
			epsilon:=-1*epsilon;
			# Comment the following line to suppress runtimes.
			Print(Runtimes(),"\n");
			Print(newDim,"\n");
		else 
			for i in Gens do for j in VbasisEven do Add(Vgens,i*j-j*i); od; od;
			Vgens:=Unique(Vgens);
			# Uncomment the following lines to print runtimes.
			# Rt:=Runtimes();
			# Print(Rt,"\n");
			V := Subspace(QW,Concatenation(Vgens,VbasisOdd));
			VbasisOdd := Basis(V);
			newDim := Size(VbasisOdd)+Size(VbasisEven);
			epsilon:=-1*epsilon;
			# Comment the following line to suppress runtimes.
			Print(Runtimes(),"\n");
			Print(newDim,"\n");
		fi;
	od;
	Time := Runtime() - start;
	Print("Dimension: ", newDim, " Time: ", Time, " ms ","\n");
	return newDim;
end;

################################################################################

# DimTypeTnLieAlgebra
#
# Constructs the Weyl group W of given type and rank, e.g., T = "F", n = 4.
# Computes dimension of the Lie algebra in QW generated by the set of reflections in W,
# i.e., generated by all conjugates of the standard Coxeter generators for W.
#
# e.g., DimTypeTnLieAlgebra("F",4);
#
# The algorithm works by successively computing the dimension of the subspace spanned
# by all Lie brackets of length n. The algorithm terminates when this dimension ceases
# to increase.

DimTypeTnLieAlgebra := function(T,n)   
	local L, R, W, GensW, QW, f, ConjClass, g, Gens, i, j, V, Vbasis, oldDim, newDim, start, Vgens, Time;

	L:=SimpleLieAlgebra(T, n, Rationals);
	R:=RootSystem(L);
	W:=WeylGroup(R);
	GensW := GeneratorsOfGroup(W);

	# Construct the union of the conjugacy classes in W of the elements of GensW.
	ConjClass:=[];;
	for i in W do for g in GensW do Add(ConjClass, i*g*Inverse(i)); od; od;
	ConjClass := Unique(ConjClass);

	# Construct the group algebra of W over the rationals.
	QW := GroupRing(Rationals,W);
	f := Embedding(W,QW);

	# Gens is the image of ConjClass in the group algebra QW.
	Gens := [];
	for i in ConjClass do Add(Gens,i^f); od;

	V := Subspace(QW, Gens);
	Vbasis := Basis(V);
	oldDim := 0;
	newDim := Size(Vbasis);

	start:=Runtime();
	while oldDim < newDim do
		oldDim := newDim;
		Vgens := [];
		for i in Gens do for j in Vbasis do Add(Vgens,i*j-j*i); od; od;
		Vgens:=Unique(Vgens);	    
		V := Subspace(QW,Concatenation(Vgens,Vbasis));
		Vbasis := Basis(V);
		newDim := Size(Vbasis);
		# Comment the following line to suppress runtimes.
		Print(Runtimes(),"\n");
		Print(newDim,"\n");
	od;

	Time := Runtime() - start;
	Print("Dimension: ", newDim, " Time: ", Time, " ms ","\n");
	return newDim;
end;

################################################################################

# DimTypeTnLieSuperAlgebra
#
# Constructs the Weyl group W of given type and rank, e.g. T = "F", n = 4.
# Computes dimension of the Lie superalgebra in QW generated by the set of reflections
# in W, i.e., generated by all conjugates of the standard Coxeter generators for W.
#
# e.g., DimTypeTnLieSuperAlgebra("F",4);
#
# The algorithm works by successively computing the dimension of the subspace spanned
# by all Lie brackets of length n. The algorithm terminates when this dimension ceases
# to increase.

DimTypeTnLieSuperAlgebra := function(T,n)
	local L, R, W, GensW, ConjClass, i, g, QW, f, Gens, V, epsilon, VbasisOdd, VbasisEven, oldDim, newDim, start, Vgens, j, Time;

	L:=SimpleLieAlgebra(T, n, Rationals); 
	R:=RootSystem(L);;
	W:=WeylGroup(R);;
	GensW := GeneratorsOfGroup(W);;

	# Construct the union of the conjugacy classes in W of the elements of GensW.
	ConjClass:=[];;
	for i in W do for g in GensW do Add(ConjClass, i*g*Inverse(i)); od; od;
	ConjClass:=Unique(ConjClass);;

	# Construct the group algebra of W over the rationals.
	QW := GroupRing(Rationals,W);;
	f := Embedding(W,QW);;

	# Gens is the image of ConjClass in the group algebra QW.
	Gens := [];;
	for i in ConjClass do Add(Gens,i^f); od;

	V:=Subspace(QW, Gens);;
	epsilon:=-1;;
	VbasisOdd:=Gens;; VbasisEven:=[];;
	oldDim := 0;;
	newDim := Size(VbasisOdd)+Size(VbasisEven);;

	start:=Runtime();
	while oldDim < newDim do
		oldDim := newDim;
		Vgens := [];
		if epsilon = -1 then
			for i in Gens do for j in VbasisOdd do Add(Vgens,i*j+j*i); od; od;
			Vgens:=Unique(Vgens);
			V := Subspace(QW,Concatenation(Vgens,VbasisEven));
			VbasisEven := Basis(V);
			newDim := Size(VbasisOdd)+Size(VbasisEven);
			epsilon:=-1*epsilon;
			# Comment the following line to suppress runtimes.
			Print(Runtimes(),"\n");
			Print(newDim,"\n");
		else 
			for i in Gens do for j in VbasisEven do Add(Vgens,i*j-j*i); od; od;
			Vgens:=Unique(Vgens);
			V := Subspace(QW,Concatenation(Vgens,VbasisOdd));
			VbasisOdd := Basis(V);
			newDim := Size(VbasisOdd)+Size(VbasisEven);
			epsilon:=-1*epsilon;
			# Comment the following line to suppress runtimes.
			Print(Runtimes(),"\n");
			Print(newDim,"\n");
		fi;
	od;

	Time := Runtime() - start;
	Print("Dimension: ", newDim, " Time: ", Time, " ms ","\n");
	return newDim;
end;

################################################################################

# GensProdWeylGroups
#
# Constructs list of generators for a direct product of Weyl groups.
#
# Input: is a list of the form [ [Type,rank], [Type,rank], ...]
# e.g., [["A",2], ["B",3], ["F",4]]
#
# Output is list of matrix generators for the direct product.

GensProdWeylGroups := function(TypesAndRanks)
	local GroupList, i, j, W;
	GroupList := [];
	for i in TypesAndRanks do
		Add(GroupList,WeylGroup(RootSystem(SimpleLieAlgebra(i[1],i[2],Rationals))));
		od;
	W:=DirectProduct(GroupList);
	return GeneratorsOfGroup(W);
end;

# Sample code
# Types := [["A",2], ["B",3], ["F",4]];;
# GensW := GensProdWeylGroups(Types);;

################################################################################

# H3Gens and H4Gens
#
# Matrix generators for H3 and H4 were produced by the CHEVIE package in GAP
# distribution gap3-jm 07 jan 24 (see http://webusers.imj-prg.fr/~jean.michel/gap3)

# Generators for H3
H3Gens := [ [ [ -1, 0, 0 ], [ -E(5)^2-E(5)^3, 1, 0 ], [ 0, 0, 1 ] ], [ [ 1, -E(5)^2-E(5)^3, 0 ], [ 0, -1, 0 ], [ 0, 1, 1 ] ], [ [ 1, 0, 0 ], [ 0, 1, 1 ], [ 0, 0, -1 ] ] ];;

# Generators for H4
H4Gens := [ [ [ -1, 0, 0, 0 ], [ -E(5)^2-E(5)^3, 1, 0, 0 ], [ 0, 0, 1, 0 ], [ 0, 0, 0, 1 ] ], [ [ 1, -E(5)^2-E(5)^3, 0, 0 ], [ 0, -1, 0, 0 ], [ 0, 1, 1, 0 ], [ 0, 0, 0, 1 ] ], [ [ 1, 0, 0, 0 ], [ 0, 1, 1, 0 ], [ 0, 0, -1, 0 ], [ 0, 0, 1, 1 ] ], [ [ 1, 0, 0, 0 ], [ 0, 1, 0, 0 ], [ 0, 0, 1, 1 ], [ 0, 0, 0, -1 ] ] ];;

################################################################################

# IndexOfSignChar
#
# Inputs:
# GensW : generators of group W
# W : Group(W)
# IrrW = Irr(Table) where Table is the character table of a finite group W.
# 
# Output: Position in IrrW of the sign character of W, i.e., the character
# that evaluates to -1 on all elements of GensW.

IndexOfSignChar := function(GensW,IrrW)
	local AllNegOnes, i, Comparators, chi;
	AllNegOnes := List(GensW,i -> -1);
	Comparators := [];
	for chi in IrrW do
		if chi[1] = 1 then Add(Comparators,List(GensW,i -> i^chi)); fi;
	od;
	return Position(Comparators,AllNegOnes);
end;

# Sample code
#
# W := Group(GensW);;
# Table := CharacterTable(W);;
# IrrW := Irr(Table);;
# IndexOfSignChar(GensW,IrrW);

################################################################################

# TensorSignPairs
#
# Inputs:
# IrrW = Irr(Table) where Table is the character table of a finite group W.
# SignCharIndex = index i such that IrrW[i] is the sign character of W.
# 
# Output:
# TensorSignPairsList, a list of pairs of indices [i,j] such that the tensor
# product of characters IrrW[i] * IrrW[SignCharIndex] is equal to IrrW[j].

TensorSignPairs := function(IrrW,SignCharIndex)
	local TensorSignPairsList, length, i, j;
	TensorSignPairsList :=[];
	length := Length(IrrW);
	for i in [1..length] do
	for j in [i..length] do
		if IrrW[i]*IrrW[SignCharIndex] = IrrW[j]
		then Add(TensorSignPairsList,[i,j]);
		fi;
	od;
	od;
	return TensorSignPairsList;
end;

# Sample code
# W := WeylGroup(RootSystem(SimpleLieAlgebra("B",4,Rationals)));;
# Table := CharacterTable(W);;
# IrrW := Irr(Table);;
# SignCharIndex := 2;;
# TensorSignPairs(IrrW,SignCharIndex);

################################################################################


==> GAP_code_for_arXiv/LSA-E6-inductive-calculations.txt <==
rank := 6;					# Set equal to 6, 7, or 8
Print("n = ",rank,"\n");
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type En
GensG := GeneratorsOfGroup(G);;
GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type E_{n-1} (E_5=D_5)
Print("Size(G) = ",Size(G),"\n");
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
IrrG := Irr(CharacterTable(G));;
Print("Constructing character table for H \n");
IrrH := Irr(CharacterTable(H));;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H


# Check if Assumption A6 holds for G, i.e., G has no simple modules of dimension 2.
Print("Assumption A6 holds for G: ", ForAll(List(IrrG, chi -> chi[1]), n -> n <> 2),"\n");


# Check that Assumption A4(c) holds for H, i.e., there are no simple H0-modules of dimension 2.
#
# First check for any 2-dim simple H-modules that remain simple for H0.
#
IsAbsIrredTwoDimModuleForH := ForAny(IrrH, chi -> chi <> chi*IrrH[SignCharIndexH] and chi[1] = 2);;
#
# Then check for any 4-dim simple H-modules that split for H0.
#
IsSelfAssocFourDimModuleForH := ForAny(IrrH, chi -> chi = chi*IrrH[SignCharIndexH] and chi[1] = 4);;
#
Print("Assumption A4(c) holds for H: ", not (IsAbsIrredTwoDimModuleForH or IsSelfAssocFourDimModuleForH),"\n");


# Check that Assumption A4(d) holds for G and H, i.e., for each chi in IrrG, either deg(chi) = 1,
# or there exists psi in IrrH such that deg(psi) > 1 and psi occurs in chi.
#
IsA4d := ForAll(IrrGtoH, chi ->  (chi[1] = 1) or ForAny(IrrH, psi -> (psi[1]> 1) and (ScalarProduct(chi,psi) <> 0)) );;
#
Print("Assumption A4(d) holds for G and H: ", IsA4d,"\n");


# Begin verifying Assumption A5 for G.
#
# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie superalgebra generated by the set of reflections in G.
# Let h be the Lie superalgebra generated by the set of reflections in H.
# For each simple G0-module V, let gV be the semisimple part of the image of g0 in End(V).
# For each simple G0-module V, let hV be the semisimple part of the image of h0 in End(V).
# Determine if gV is simple: If there exists a simple H0-module W in V such that dim(W) > 2
# and dim(W)^2 > dim(V), then gV is simple. Simultaneously calculate the rank of hv.
# See Remark 4.1.4 for description of how restriction from G to H determines restriction
# from G0 to H0, up to a replacement of factors that---by A4(b)--- does not effect the 
# rank of the Lie algebra hV.
# If gV is simple and if 2*rk(hV)-dim(V) > 0, then gV is isomorphic to sl(V).

Excesses := [];;
VSimples := [];;
for GPair in TensorSignPairsG do				# Rank of hV is constant across modules in a GPair
	gVSimple := false;
	hVLieAlgRank := 0;
	if GPair[1] = GPair[2] then				# Case of simple G-module that splits for G0
		dimV := IrrG[GPair[1]][1]/2;
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# One of the H0-summands of HPair[1] appears in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2-1;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1] - 1;
			fi;
		fi;
		od;
	else # GPair[1] <> GPair[2]				# Case of simple G-module that remains simple for G0
		dimV := IrrG[GPair[1]][1];
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# Both H0-summands of HPair[1] appear in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-2;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
			fi;
		fi;
		od;
	fi;
	Excess := 2*hVLieAlgRank-dimV;
	if IrrG[GPair[1]][1] > 1 then Add(Excesses,Excess); fi;
	Print("For the simple G0-modules coming from ", GPair, ": gV simple verified: ", gVSimple,"; dim(V) = ",dimV, "; 2*rk(hV)-dim(V) = ", Excess, "\n");
od;

IsA5 := ForAll(VSimples,n -> n) and ForAll(Excesses, n -> n > 0);;
Print("Assumption A5 holds for G: ", IsA5,"\n");

==> GAP_code_for_arXiv/LSA-E7-inductive-calculations.txt <==
rank := 7;					# Set equal to 6, 7, or 8
Print("n = ",rank,"\n");
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type En
GensG := GeneratorsOfGroup(G);;
GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type E_{n-1} (E_5=D_5)
Print("Size(G) = ",Size(G),"\n");
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
IrrG := Irr(CharacterTable(G));;
Print("Constructing character table for H \n");
IrrH := Irr(CharacterTable(H));;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H


# Check if Assumption A6 holds for G, i.e., G has no simple modules of dimension 2.
Print("Assumption A6 holds for G: ", ForAll(List(IrrG, chi -> chi[1]), n -> n <> 2),"\n");


# Check that Assumption A4(c) holds for H, i.e., there are no simple H0-modules of dimension 2.
#
# First check for any 2-dim simple H-modules that remain simple for H0.
#
IsAbsIrredTwoDimModuleForH := ForAny(IrrH, chi -> chi <> chi*IrrH[SignCharIndexH] and chi[1] = 2);;
#
# Then check for any 4-dim simple H-modules that split for H0.
#
IsSelfAssocFourDimModuleForH := ForAny(IrrH, chi -> chi = chi*IrrH[SignCharIndexH] and chi[1] = 4);;
#
Print("Assumption A4(c) holds for H: ", not (IsAbsIrredTwoDimModuleForH or IsSelfAssocFourDimModuleForH),"\n");


# Check that Assumption A4(d) holds for G and H, i.e., for each chi in IrrG, either deg(chi) = 1,
# or there exists psi in IrrH such that deg(psi) > 1 and psi occurs in chi.
#
IsA4d := ForAll(IrrGtoH, chi ->  (chi[1] = 1) or ForAny(IrrH, psi -> (psi[1]> 1) and (ScalarProduct(chi,psi) <> 0)) );;
#
Print("Assumption A4(d) holds for G and H: ", IsA4d,"\n");


# Begin verifying Assumption A5 for G.
#
# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie superalgebra generated by the set of reflections in G.
# Let h be the Lie superalgebra generated by the set of reflections in H.
# For each simple G0-module V, let gV be the semisimple part of the image of g0 in End(V).
# For each simple G0-module V, let hV be the semisimple part of the image of h0 in End(V).
# Determine if gV is simple: If there exists a simple H0-module W in V such that dim(W) > 2
# and dim(W)^2 > dim(V), then gV is simple. Simultaneously calculate the rank of hv.
# See Remark 4.1.4 for description of how restriction from G to H determines restriction
# from G0 to H0, up to a replacement of factors that---by A4(b)--- does not effect the 
# rank of the Lie algebra hV.
# If gV is simple and if 2*rk(hV)-dim(V) > 0, then gV is isomorphic to sl(V).

Excesses := [];;
VSimples := [];;
for GPair in TensorSignPairsG do				# Rank of hV is constant across modules in a GPair
	gVSimple := false;
	hVLieAlgRank := 0;
	if GPair[1] = GPair[2] then				# Case of simple G-module that splits for G0
		dimV := IrrG[GPair[1]][1]/2;
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# One of the H0-summands of HPair[1] appears in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2-1;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1] - 1;
			fi;
		fi;
		od;
	else # GPair[1] <> GPair[2]				# Case of simple G-module that remains simple for G0
		dimV := IrrG[GPair[1]][1];
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# Both H0-summands of HPair[1] appear in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-2;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
			fi;
		fi;
		od;
	fi;
	Excess := 2*hVLieAlgRank-dimV;
	if IrrG[GPair[1]][1] > 1 then Add(Excesses,Excess); fi;
	Print("For the simple G0-modules coming from ", GPair, ": gV simple verified: ", gVSimple,"; dim(V) = ",dimV, "; 2*rk(hV)-dim(V) = ", Excess, "\n");
od;

IsA5 := ForAll(VSimples,n -> n) and ForAll(Excesses, n -> n > 0);;
Print("Assumption A5 holds for G: ", IsA5,"\n");

==> GAP_code_for_arXiv/LSA-E8-inductive-calculations.txt <==
rank := 8;					# Set equal to 6, 7, or 8
Print("n = ",rank,"\n");
L := SimpleLieAlgebra("E",rank,Rationals);;
R := RootSystem(L);;
G := WeylGroup(R);;				# Construct Weyl group of type En
GensG := GeneratorsOfGroup(G);;
GensH := List([1..(rank-1)],i->GensG[i]);;
H := Subgroup(G,GensH);;			# Construct subgroup of type E_{n-1} (E_5=D_5)
Print("Size(G) = ",Size(G),"\n");
Print("Size(H) = ",Size(H),"\n");

Print("Constructing character table for G \n");
IrrG := Irr(CharacterTable(G));;
Print("Constructing character table for H \n");
IrrH := Irr(CharacterTable(H));;

SignCharIndexG := IndexOfSignChar(GensG,IrrG);;	# Location in IrrG of sign character
SignCharIndexH := IndexOfSignChar(GensH,IrrH);;	# Location in IrrH of sign character

IrrGtoH := RestrictedClassFunctions(IrrG,H);;	# Restrict the irreducible characters of G to H


# Check if Assumption A6 holds for G, i.e., G has no simple modules of dimension 2.
Print("Assumption A6 holds for G: ", ForAll(List(IrrG, chi -> chi[1]), n -> n <> 2),"\n");


# Check that Assumption A4(c) holds for H, i.e., there are no simple H0-modules of dimension 2.
#
# First check for any 2-dim simple H-modules that remain simple for H0.
#
IsAbsIrredTwoDimModuleForH := ForAny(IrrH, chi -> chi <> chi*IrrH[SignCharIndexH] and chi[1] = 2);;
#
# Then check for any 4-dim simple H-modules that split for H0.
#
IsSelfAssocFourDimModuleForH := ForAny(IrrH, chi -> chi = chi*IrrH[SignCharIndexH] and chi[1] = 4);;
#
Print("Assumption A4(c) holds for H: ", not (IsAbsIrredTwoDimModuleForH or IsSelfAssocFourDimModuleForH),"\n");


# Check that Assumption A4(d) holds for G and H, i.e., for each chi in IrrG, either deg(chi) = 1,
# or there exists psi in IrrH such that deg(psi) > 1 and psi occurs in chi.
#
IsA4d := ForAll(IrrGtoH, chi ->  (chi[1] = 1) or ForAny(IrrH, psi -> (psi[1]> 1) and (ScalarProduct(chi,psi) <> 0)) );;
#
Print("Assumption A4(d) holds for G and H: ", IsA4d,"\n");


# Begin verifying Assumption A5 for G.
#
# Compute the multiplicity of each irreducible character for H in each irreducible character for G.
# IrrGtoHDecomp[i][j] is the multiplicity of IrrH[j] in IrrG[i].
#
IrrGtoHDecomp := List(IrrGtoH, chi -> List(IrrH, psi -> ScalarProduct(chi,psi)));;

# Produces lists whose elements are pairs [i,j] such that IrrG[i] * sgn = IrrG[j]
#
TensorSignPairsG := TensorSignPairs(IrrG,SignCharIndexG);;

# Produces lists whose elements are pairs [i,j] such that IrrH[i] * sgn = IrrH[j]
#
TensorSignPairsH := TensorSignPairs(IrrH,SignCharIndexH);;

# Let g be the Lie superalgebra generated by the set of reflections in G.
# Let h be the Lie superalgebra generated by the set of reflections in H.
# For each simple G0-module V, let gV be the semisimple part of the image of g0 in End(V).
# For each simple G0-module V, let hV be the semisimple part of the image of h0 in End(V).
# Determine if gV is simple: If there exists a simple H0-module W in V such that dim(W) > 2
# and dim(W)^2 > dim(V), then gV is simple. Simultaneously calculate the rank of hv.
# See Remark 4.1.4 for description of how restriction from G to H determines restriction
# from G0 to H0, up to a replacement of factors that---by A4(b)--- does not effect the 
# rank of the Lie algebra hV.
# If gV is simple and if 2*rk(hV)-dim(V) > 0, then gV is isomorphic to sl(V).

Excesses := [];;
VSimples := [];;
for GPair in TensorSignPairsG do				# Rank of hV is constant across modules in a GPair
	gVSimple := false;
	hVLieAlgRank := 0;
	if GPair[1] = GPair[2] then				# Case of simple G-module that splits for G0
		dimV := IrrG[GPair[1]][1]/2;
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# One of the H0-summands of HPair[1] appears in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]/2-1;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1] - 1;
			fi;
		fi;
		od;
	else # GPair[1] <> GPair[2]				# Case of simple G-module that remains simple for G0
		dimV := IrrG[GPair[1]][1];
		if dimV = 1 then gVSimple := true; fi; # If dimV=1, then gV is automatically simple.
		for HPair in TensorSignPairsH do
		# Check if a module from HPair appears in GPair[1]
		if (IrrGtoHDecomp[GPair[1]][HPair[1]] > 0) or (IrrGtoHDecomp[GPair[1]][HPair[2]] > 0) then
			if HPair[1] = HPair[2] then		# Case of simple H-module that splits for H0
				# Both H0-summands of HPair[1] appear in GPair[1]
				if (IrrH[HPair[1]][1]/2)^2 > dimV then gVSimple := true; fi;
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-2;
			else # HPair[1] <> HPair[2]		# Case of simple H-module that remains simple for H0
				# Either HPair[1] or HPair[2] appears in GPair[1]
				hVLieAlgRank := hVLieAlgRank + IrrH[HPair[1]][1]-1;
				if (IrrH[HPair[1]][1])^2 > dimV then gVSimple := true; fi;
			fi;
		fi;
		od;
	fi;
	Excess := 2*hVLieAlgRank-dimV;
	if IrrG[GPair[1]][1] > 1 then Add(Excesses,Excess); fi;
	Print("For the simple G0-modules coming from ", GPair, ": gV simple verified: ", gVSimple,"; dim(V) = ",dimV, "; 2*rk(hV)-dim(V) = ", Excess, "\n");
od;

IsA5 := ForAll(VSimples,n -> n) and ForAll(Excesses, n -> n > 0);;
Print("Assumption A5 holds for G: ", IsA5,"\n");

==> GAP_code_for_arXiv/LSA-H3-H4-F4-calculations.txt <==
Read("LOAD-FIRST.txt");

# Compute dimension of Lie superalgebra for type H3.
# DimLieSuperAlgebraByGens(H3Gens);

# Compute dimension of Lie superalgebra for type H4.
# This may take 50-60 hours and a large amount of memory to complete
# DimLieSuperAlgebraByGens(H4Gens);

# Compute dimension of Lie superalgebra for type F4.
# DimTypeTnLieSuperAlgebra("F",4);
